A Self-consistent Framework for Multiline Modeling in Line Intensity Mapping Experiments

Line intensity mapping (LIM) is a promising approach to study star formation and the interstellar medium (ISM) in galaxies by measuring the aggregate line emission from the entire galaxy population. In this work, we develop a simple yet physically-motivated framework for modeling the line emission as would be observed in LIM experiments, which is done by building on analytic models of the Cosmic Infrared Background that connect total infrared luminosity of galaxies to their host dark matter halos. We present models of the HI 21cm, CO(1-0), [C II] 158$\mu$m, and [N II] 122 and 205$\mu$m lines consistent with current observational constraints. With four case studies of various combinations of these lines that probe different ISM phases, we demonstrate the potential for reliably extracting physical properties of the ISM, and the evolution of these properties with cosmic time, from auto and cross-correlation analysis of these lines as measured by future LIM experiments.

==> cover_letter.txt <==
Dear Editor Vishniac, 

Please find attached files related to the revised manuscript entitled “A Self-Consistent Framework for Multi-Line Modeling in Line Intensity Mapping Experiments” by Guochao Sun, Brandon Hensley, Tzu-Ching Chang, Olivier Doré and Paolo Serra, that we resubmit for publication in the Astrophysical Journal. We have replied to all the referee’s comments, as detailed below, and hope the new version can now be accepted for publication. 

The included files are:

aastex62.cls           	  Class file
apj.bst              	  Style file
apj.bst                   Style file
apjfonts.sty		  Style file
aas_macros.sty		  Style file
imap_rev.tex              Manuscript file (in latex)
imap.bib                  BibTeX file
fig1.pdf               	  Figure files
fig2.pdf
fig3.pdf
fig4.pdf
fig5.pdf
fig6.pdf
fig7.pdf
fig8.pdf
fig9.pdf
fig10.pdf
fig11.pdf
fig12.pdf
fig13a.pdf
fig13b.pdf
fig14a.pdf
fig14b.pdf
fig15a.pdf
fig15b.pdf
fig16a.pdf
fig16b.pdf

Please direct future correspondence to the following address:

Guochao Sun
Cahill Center for Astronomy and Astrophysics
1216 E. California Blvd., Pasadena, CA 91125
USA
Phone: 1-310-849-7314
E-mail address: gsun@astro.caltech.edu

Please let us know if you need any additional information.
Thank you.



****** REPLY TO REFEREE ******

We thank the referee for their careful reading of the manuscript and very constructive suggestions. Below we describe our responses to the referee’s suggestions in detail. We have revised the paper’s text as well; updated text is marked in bold in the paper to aid in the reviewing process. We hope that this improved version is suitable for publication. 

In terms of GENERAL comments,

1. The Referee says: 
“The most general choice is to use both auto and cross spectra to leverage the most constraining power - see e.g., CMB analyses which constrain the CMB and foreground contributions. Why was the full combination not used in the examples shown? I realize that the cases presented correspond to realistic limits, such as 1) only auto spectra if the experiments do not overlap spatially, or 2) only cross spectra if the auto spectra are foreground-contaminated. But it would be useful to see by what factor the constraints improve when all spectra are included. It might also be worth adding some text explaining these differences between these scenarios, and emphasizing that your model allows meaningful constraints on ISM physics to be drawn even if the two surveys do not overlap.” 

We have included one extra scenario in Case II in order to illustrate the optimistic case when auto and cross power can be combined to give the best constraining power on the parameter space. Because of the lower overall S/N of the cross data, the constraining power is dominated by the auto data. Some further clarifications of the pros and cons of auto and cross measurements have been added in Section 6.2


2. The Referee says: 
“It's not clear to me how sensitive the constraints are to where in the power spectrum the sensitivity is concentrated. If there were just shot power measurements (e.g., from ALMA) providing the CII or NII measurements, but no clustering, how do the results change? (I'm just curious how your model could be applied to measurements that do not necessarily need new instruments).”

We have included some discussion of this issue in Case I by adding an extra scenario where a shot-noise measurement with the same S/N is used to constrain the parameter space. Because our model implicitly assumes the linearity between line luminosity and halo mass, the shape of power spectrum is only slightly affected by the log scatter injected for the modeling of stochasticity. Therefore, measuring clustering or shot-noise power does not make a big difference for a fixed total S/N. This is no doubt an oversimplification intrinsic to our model setup and needs to be improved in future studies. 

Using a more generic line model (which doesn't impose linearity), Yue & Ferrara (2019) present an investigation of how sensitive the constraints are to different regimes of the power spectrum, and we have included it as a new reference. 


3. The Referee says: 
“While I realize that the model has been written out in equations and in the text generally, and that there are tables listing the relevant physics and corresponding observables, it is still difficult to have intuition for how all of the ISM components (and model variables) interact with each other. I would find it extremely valuable if there were a graphic depicting the different phases of the ISM, the physical attributes of each that are mapped onto the model parameters, and the relevant line(s) for each. (I realize this is a nontrivial request, but I believe it would help the paper have a large impact).”

This is an excellent suggestion. In this revised version, we have included Figure 6 as an overview of our modeling framework, together with some relevant discussion on Page 6. 


4. The Referee says: 
“This model was validated by comparing to predicted line strengths or LIM constraints from the literature. Is it possible to compare directly to high-resolution "simulations of galaxy-scale hydrodynamics and radiative transfer?" Since the constraints shown in the paper are all relatively independent, and don't seriously depend on the interaction of CIB/ISM properties that you have built your model on, a comparison to a scenario in which they are all intimately connected could be extremely valuable.” 

While we appreciate the value of a comparison of our model to simulations where the production of lines and CIB/ISM properties are coherently computed, we are not aware of existing numerical results that allow a quick and systematic comparison. Simulations like FIRE or those presented in e.g., Popping et al. (2019) and Pallottini et al. (2019) serve as useful references on scales of individual galaxies or small cosmological volumes, but they only allow partial comparison, i.e., a systematic analysis of the emission-line and ISM physics over the entire galaxy population would still be lacking. 


In terms of SPECIFIC comments,

1. The Referee says:
“Table 1: It would be great to add another column explaining in words (just 1-2) what each parameter is.”

We have added a new column in Table 1 for a short description of each parameter. 


2. The Referee says:
“Eq 4: The values of \alpha or \beta are not discussed - are they taken from the Planck CIB model or another paper? Please provide a reference.”

We have included the introduction and reference for these quantities. See Page 3, left. 


3. The Referee says:
“Page 3 top right: Citation for 'star formation efficiency is suppressed for halo masses...'”

We have added the citation. 


4. The Referee says:
“Figure 4: It's a bit difficult to tell the difference between the different shades of gray - perhaps try in color.”

We have changed the color scheme. 


5. The Referee says:
“Figure 5: All the previous model predictions have been plotted as continuous. Why is metallicity discrete here?”

Our model does predict a continuous metallicity. It was presented discretely just because the values from Fu et al. (2013) are discrete. We have modified this figure to present a continuous metallicity evolution. 


6. The Referee says:
“Page 7 top left: Citation for fiducial value of \epsilon_{PE}”

We have added the citation. See Page 7, bottom left. 


7. The Referee says:
“Table 3: Another column showing the total power spectrum SNR would be useful, since it's hard to look at these parameters and have intuition for how powerful the experiment is. It's also a little suspicious that the number of feeds for HI, CO, and CII are exactly the same given the very different detector technologies and background loading and foreground situations (I suppose it doesn't really matter, since it's degenerate with t_obs/NEFD and you have presumably chosen each so that the power spectra all have similar SNR?).”

We have added another column to Table 3 showing the total S/N of each power spectrum measurement. It is true that some (combinations) of the instrument parameters, including the number of feeds, are not very realistic, but the numbers adopted are all permitted by technologies available for existing or next-generation experiments. 


8. The Referee says:
“Section 6: For each of these scenarios, a sentence describing the potential (real) experiments that might be combined to provide the constraint would be useful, in addition to which auto spectra are most likely to be foreground-contaminated (just in general terms).”

We have included the potential connections to real experiments for each of the four line signals considered in the case studies. 


9. The Referee says:
“Section 6: Just an aesthetic comment - the power spectrum plots would be much easier to see if just crosses (without the top/bottom, left/right) bars were plotted.”

We have modified the way error bars are drawn. 
